Growth and Characterisation Studies of Eu$_3$O$_4$ Thin Films Grown on Si/SiO$_2$ and Graphene

We report the growth, structural and magnetic properties of the less studied Eu-oxide phase, Eu$_3$O$_4$, thin films grown on a Si/SiO$_2$ substrate and Si/SiO$_2$/graphene using molecular beam epitaxy. The X-ray diffraction scans show that highly-textured crystalline Eu$_3$O$_4$(001) films are grown on both substrates, whereas the film deposited on graphene has a better crystallinity than that grown on the Si/SiO$_2$ substrate. The SQUID measurements show that both films have a Curie temperature of about 5.5 K, with a magnetic moment of 0.0032 emu/g at 2 K. The mixed-valency of the Eu cations has been confirmed by the qualitative analysis of the depth-profile X-ray photoelectron spectroscopy measurements with the Eu$^{2+}$ : Eu$^{3+}$ ratio of 28 : 72. However, surprisingly, our films show no metamagnetic behaviour as reported for the bulk and powder form. Furthermore, the Raman spectroscopy scans show that the growth of the Eu$_3$O$_4$ thin films has no damaging effect on the underlayer graphene sheet. Therefore, the graphene layer is expected to retain its properties.

==> 00README.txt <==
nohypertex
